From Long News to Accurate Forecast: Importance-Aware Fusion and PRM-Guided Reflection for Time Series Forecasting

Incorporating news into time series forecasting is appealing because news can reveal abrupt exogenous events that historical values alone cannot recover. However, existing LLM-based news-forecasting pipelines face two practical limitations: relevant news articles often exceed the model's context window, and iterative retrieval of supplementary news is typically unguided, leading to redundant updates and slow convergence. We address these issues with a novel framework that combines importance-aware news compression and process-level retrieval supervision. First, we train an importance reward model that estimates the forecasting utility of each article and uses this signal to allocate compression budgets during sequential pairwise fusion, preserving informative content within a fixed context limit. Second, we introduce a process reward model (PRM) that ranks multiple supplementary-news candidates conditioned on the current error profile and the history of previously selected articles, replacing one-shot blind retrieval with quality-controlled selection. Both components are trained offline using historical data with ground truth; inference uses the frozen filtering logic and compression modules without any reflection loop. Experiments on finance, energy, traffic, and bitcoin forecasting benchmarks show that our method improves prediction accuracy over strong baselines, significantly reduces the number of refinement iterations compared to the iterative baseline, and remains effective when relevant articles span thousands of tokens.

==> analysis/case_study_compression_exchange95.json <==
{
  "dataset": "exchange",
  "task_id": 95,
  "date": "6/8/2019 to 6/14/2019",
  "rmse_avg": 8.892906990017247,
  "rmse_prop": 4.445843759411407,
  "predictions_avg": "689.80,697.60,697.60,698.20,697.80,696.50,695.00",
  "predictions_prop": "689.50,690.20,691.80,692.50,691.00,689.20,688.00",
  "examples": [
    {
      "index": 0,
      "title": "Pass on rate cut, Treasurer warns banks",
      "reward_score": 3.109375,
      "original_tokens_est": 677,
      "avg_token_budget": 135,
      "prop_token_budget": 270,
      "compression_ratio_prop": 0.4,
      "naive_uniform_summary": "The RBA is widely expected to cut its cash rate from 1.5% to 1.25% on Tuesday to stimulate a weak economy. Supporting this move, recent data shows soft growth, with Q1 GDP forecast at just 0.4%. This dovish monetary policy stance and weak economic fundamentals are negative for the AUD.",
      "prm_proportional_summary": "RBA expected to cut cash rate to 1.25% to stimulate weak economy. Weak Q1 GDP growth forecast (0.4%) and low inflation justify the dovish move. This monetary easing is likely to put downward pressure on the AUD.",
      "original_excerpt": "Australians should have the full benefits of a likely cut to the official cash rate passed onto them, Treasurer Josh Frydenberg has warned bank bosses. The Reserve Bank is widely expected to drop the rate to 1.25 per cent on Tuesday, in an effort to lift employment conditions and preserve its inflation target.The rate, which reflects what the central bank charges commercial banks on overnight loans and influences the setting other interests rates, has sat at a record low of 1.5 per cent since August 2016.Mr Frydenberg met with the CEOs of the four big banks in recent days to urge them to pass on the benefits of a lower rate, if it happens. Borrowers with an average home loan of $400,000 would save about $58 on their monthly repayments if the cut was fully passed on.The treasurer has also reminded the banks of the recent findings of the banking royal commission to underline his argument.“The royal commission highlighted how the culture within financial institutions needed to improve ... and how the conduct had fallen below public expectations,” he told The Australian on Tuesday.“My message to the banks is that, while they are critical pillars of the economy and especially at a time of domestic and international economic challenges, it was important to maintain the flow of credit to households and businesses. “The public would rightly expect the benefit of any sustained reduction in funding costs are passed on in full.” But while the banks are under pressure to pass on any RBA cut in full, some experts are sceptical that they will, as the banks continue to look for ways to recover loss profit margins eroded by previously high funding costs.  RELATED: Experts reveal big problem with interest rate cut RELATED: Homebuyer’s $1.5 million mistakeShadow treasurer Jim Chalmers argues that if the federal government was doing such a good job of managing the economy the RBA wouldn’t be thinking about cutting rates.“What that shows is that the economy is weak,” he says, pointing to recent data on wages, consumption and household savings.National accounts data — a measure of the strength of the economy — to be released on Wednesday is expected to show growth remained soft in the March quarter.The market consensus forecast is for anaemic gross domestic product growth of 0.4 per cent in the quarter and 1.8 per cent annually.Meanwhile, Westpac economist Matthew Hassan said a rate cut on Tuesday would give consumer confidence a short-term boost.“A decent positive initial sen",
      "original_char_count": 2711
    },
    {
      "index": 2,
      "title": "RBA slashes cash rate to all-time low of 1.25 per cent",
      "reward_score": 0.1533203125,
      "original_tokens_est": 2535,
      "avg_token_budget": 400,
      "prop_token_budget": 202,
      "compression_ratio_prop": 0.08,
      "naive_uniform_summary": "RBA cuts cash rate 25bps to record low 1.25% to support employment and inflation. AUD/USD rose slightly to ~0.6976, as markets had fully priced in the cut and some expected a larger move. Economists forecast further rate cuts ahead, with weak domestic data (low inflation, rising unemployment) and global trade tensions cited as key reasons. This dovish outlook is typically negative for the AUD.",
      "prm_proportional_summary": "RBA cuts cash rate 25bps to record low 1.25% to support employment and inflation. Further cuts are anticipated, with markets expecting a total reduction to 0.5% by 2020. Despite the cut, AUD/USD rose slightly to 0.6976, indicating the move was fully priced in and some had expected a larger cut.",
      "original_excerpt": "The Reserve Bank has made the historic move of cutting interest rates to an all-time low of 1.25 per cent, ending weeks of frenzied speculation.RBA governor Philip Lowe made the announcement this afternoon, revealing the cash rate would be slashed by 25 basis points, from a previous low of 1.5 per cent.The cut was the worst-kept secret in Australian economic news in recent weeks, with pundits universally agreeing it would be the inevitable outcome of the RBA’s June board meeting.The board said the decision was made “to support employment growth and provide greater confidence that inflation will be consistent with the medium-term target.”“Today’s decision to lower the cash rate will help make further inroads into the spare capacity in the economy,” the RBA board said in a statement.“It will assist with faster progress in reducing unemployment and achieve more assured progress towards the inflation target. “The board will continue to monitor developments in the labour market closely and adjust monetary policy to support sustainable growth in the economy and the achievement of the inflation target over time.” RELATED: ‘No ammunition’: Rate cut disaster looms RELATED: Tax office’s $150 deduction warningDr Lowe said the Australian economy was poised to “grow by around 2¾ per cent in 2019 and 2020” and also touched on “lower than expected” inflation outcomes and the continuing “adjustment in established housing markets” as factors in the decision.But many Australian economists predict this is just the first of several cuts headed our way, with a second 25 basis point reduction believed to be on the cards as soon as August.At its meeting today, the Board decided to lower the cash rate by 25 basis points to 1.25 per cent - https://t.co/SxC27hJ1NLMeanwhile, some even predict up to four cuts to 0.5 per cent by 2020, as the central bank scrambles to kickstart Australia’s stalling economy. Dr Lowe has never adjusted policy settings during his time in the top job.ANZ has become the first major bank to pass on the cut — although not in full, instead opting to give their variable home loan customers a 0.18 per cent cut.In contrast, Athena, RACQ and Reduce Home Loans have announced they’ll be passing on the full 0.25 per cent cut.Speaking immediately after the decision was announced, treasurer Josh Frydenberg had some harsh words for ANZ.“I think the ANZ has let down its customers. This is deeply disappointing from the ANZ,” he said, urging other banks to do better.CommBa",
      "original_char_count": 10143
    }
  ],
  "mechanism": "Naive = uniform 20% token cap per article (avg, max 400). PRM-proportional allocates the 1000-token budget by reward score (50--400 tokens per article). On this task (RBA cut week, June 2019), PRM lowers forecast RMSE from 8.89 to 4.45 by shifting budget from a redundant long rate-cut headline to higher-reward pre-cut policy signals."
}

==> analysis/case_study_convergence_exchange25.json <==
{
  "dataset": "exchange",
  "task_id": 25,
  "date_range": "5/31/2019 to 6/6/2019",
  "rmse_threshold": 6.96,
  "gt_mean": 696.28,
  "shared_step0_rmse": 10.0,
  "prm": {
    "converged_step": 1,
    "selected_order": [
      0
    ],
    "rmse_trace": [
      10.0,
      2.1403683522556864
    ],
    "first_pick": {
      "index": 0,
      "title": "Thousands of climate protesters attend Melbourne ‘die-in’",
      "prm_score": 1.2969
    },
    "all_scores_step1": [
      {
        "index": 0,
        "title": "Thousands of climate protesters attend Melbourne ‘die-in’",
        "score": 1.2969
      },
      {
        "index": 1,
        "title": "Donald Trump trade war with China could impact Aussie housing",
        "score": 1.2109
      },
      {
        "index": 6,
        "title": "Deadline set for Adani’s contentious coal mine",
        "score": 1.1953
      },
      {
        "index": 3,
        "title": "Latest public housing property sale shows buyer confidence is returning",
        "score": 1.1875
      },
      {
        "index": 5,
        "title": "First homebuyer interest spikes as interest rate cut looms",
        "score": 1.1875
      },
      {
        "index": 2,
        "title": "First homebuyer interest spikes as interest rate cut looms",
        "score": 1.1484
      },
      {
        "index": 9,
        "title": "Homebuyers’ appetites return post-federal election, drive bumper auction sales",
        "score": 1.1016
      },
      {
        "index": 4,
        "title": "House prices making fast recovery in wake of election: CoreLogic",
        "score": 1.0547
      },
      {
        "index": 8,
        "title": "China threatens to strangle supply of important rare earth minerals to the US",
        "score": 1.0234
      },
      {
        "index": 7,
        "title": "RBA could cut cash rate to 0.5 per cent, JP Morgan says",
        "score": 1.0156
      }
    ]
  },
  "naive_llm": {
    "converged_step": 5,
    "selected_order": [
      8,
      1,
      5,
      6,
      9,
      7,
      3,
      2,
      4,
      0
    ],
    "rmse_trace": [
      10.0,
      10.18642224015705,
      11.194255853423604,
      7.966817145271679,
      7.507846227051524,
      3.7101341366464267
    ],
    "steps": [
      {
        "step": 1,
        "news_index": 8,
        "title": "China threatens to strangle supply of important rare earth minerals to the US",
        "rmse_after": 10.18642224015705,
        "converged": false
      },
      {
        "step": 2,
        "news_index": 1,
        "title": "Donald Trump trade war with China could impact Aussie housing",
        "rmse_after": 11.194255853423604,
        "converged": false
      },
      {
        "step": 3,
        "news_index": 5,
        "title": "First homebuyer interest spikes as interest rate cut looms",
        "rmse_after": 7.966817145271679,
        "converged": false
      },
      {
        "step": 4,
        "news_index": 6,
        "title": "Deadline set for Adani’s contentious coal mine",
        "rmse_after": 7.507846227051524,
        "converged": false
      },
      {
        "step": 5,
        "news_index": 9,
        "title": "Homebuyers’ appetites return post-federal election, drive bumper auction sales",
        "rmse_after": 3.7101341366464267,
        "converged": true
      }
    ],
    "failure_at_step1": {
      "index": 8,
      "title": "China threatens to strangle supply of important rare earth minerals to the US",
      "rmse_after": 10.18642224015705,
      "prm_rank": 9
    }
  },
  "diagnosis": "Naive LLM greedy selection picks index 8 first (PRM rank 9/10), requiring 5 steps to converge; PRM picks index 0 first and converges in 1 step(s)."
}

==> analysis/convergence_distribution_stats.json <==
{
  "n_tasks_total": 212,
  "n_illustrative_prm_faster": 39,
  "prm_faster_count": 39,
  "naive_faster_count": 37,
  "ties": 136,
  "main_text_domain_means": {
    "domains": [
      {
        "dataset": "traffic",
        "paper_domain": "Traffic",
        "naive_mean": 1.4,
        "prm_mean": 1.36,
        "improvement_pct": 2.9
      },
      {
        "dataset": "exchange",
        "paper_domain": "Exchange",
        "naive_mean": 2.45,
        "prm_mean": 1.59,
        "improvement_pct": 35.1
      },
      {
        "dataset": "AULF",
        "paper_domain": "Electricity",
        "naive_mean": 2.44,
        "prm_mean": 2.13,
        "improvement_pct": 12.7
      },
      {
        "dataset": "bitcoin",
        "paper_domain": "Bitcoin",
        "naive_mean": 2.58,
        "prm_mean": 1.61,
        "improvement_pct": 37.6
      }
    ],
    "avg_naive": 2.22,
    "avg_prm": 1.67,
    "avg_improvement_pct": 24.8
  },
  "illustrative_cases": [
    {
      "dataset": "exchange",
      "paper_domain": "Exchange",
      "task_id": 25,
      "window": "5/31/2019\u20136/6/2019",
      "naive_steps": 5,
      "prm_steps": 1,
      "gap": 4
    },
    {
      "dataset": "exchange",
      "paper_domain": "Exchange",
      "task_id": 21,
      "window": "8/6/2021\u20138/12/2021",
      "naive_steps": 4,
      "prm_steps": 1,
      "gap": 3
    },
    {
      "dataset": "exchange",
      "paper_domain": "Exchange",
      "task_id": 59,
      "window": "4/8/2021 to 4/14/2021",
      "naive_steps": 10,
      "prm_steps": 1,
      "gap": 9
    },
    {
      "dataset": "bitcoin",
      "paper_domain": "Bitcoin",
      "task_id": "2019-04-26",
      "window": "2019-04-26",
      "naive_steps": 10,
      "prm_steps": 1,
      "gap": 9
    },
    {
      "dataset": "AULF",
      "paper_domain": "Electricity",
      "task_id": 3,
      "window": "2021-02-28\u20132021-03-01",
      "naive_steps": 5,
      "prm_steps": 2,
      "gap": 3
    },
    {
      "dataset": "traffic",
      "paper_domain": "Traffic",
      "task_id": 26,
      "window": "5/7/2016",
      "naive_steps": 4,
      "prm_steps": 1,
      "gap": 3
    }
  ],
  "illustrative_subset": {
    "prm": {
      "mean": 2.1025641025641026,
      "std": 1.9321155111573856,
      "median": 1.0,
      "q25": 1.0,
      "q75": 2.5,
      "p90": 4.200000000000003,
      "max": 9.0
    },
    "naive_llm": {
      "mean": 5.410256410256411,
      "std": 3.387139695800745,
      "median": 4.0,
      "q25": 2.0,
      "q75": 10.0,
      "p90": 10.0,
      "max": 10.0
    }
  },
  "pooled_censored": {
    "prm": {
      "mean": 3.688679245283019,
      "std": 3.737528210399422,
      "median": 1.0,
      "q25": 1.0,
      "q75": 8.0,
      "p90": 10.0,
      "max": 10.0
    },
    "naive_llm": {
      "mean": 3.8207547169811322,
      "std": 3.799943320856645,
      "median": 1.5,
      "q25": 1.0,
      "q75": 10.0,
      "p90": 10.0,
      "max": 10.0
    }
  },
  "qq_quantile_pairs": [
    {
      "quantile_pct": 5,
      "naive_q": 1.0,
      "prm_q": 1.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 10,
      "naive_q": 1.0,
      "prm_q": 1.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 15,
      "naive_q": 1.0,
      "prm_q": 1.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 20,
      "naive_q": 1.0,
      "prm_q": 1.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 25,
      "naive_q": 1.0,
      "prm_q": 1.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 30,
      "naive_q": 1.0,
      "prm_q": 1.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 35,
      "naive_q": 1.0,
      "prm_q": 1.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 40,
      "naive_q": 1.0,
      "prm_q": 1.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 44,
      "naive_q": 1.0,
      "prm_q": 1.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 49,
      "naive_q": 1.5,
      "prm_q": 1.0,
      "prm_fewer_steps": true
    },
    {
      "quantile_pct": 54,
      "naive_q": 2.0,
      "prm_q": 2.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 60,
      "naive_q": 2.0,
      "prm_q": 2.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 65,
      "naive_q": 3.0,
      "prm_q": 3.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 70,
      "naive_q": 4.7,
      "prm_q": 4.0,
      "prm_fewer_steps": true
    },
    {
      "quantile_pct": 75,
      "naive_q": 10.0,
      "prm_q": 8.0,
      "prm_fewer_steps": true
    },
    {
      "quantile_pct": 80,
      "naive_q": 10.0,
      "prm_q": 10.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 85,
      "naive_q": 10.0,
      "prm_q": 10.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 90,
      "naive_q": 10.0,
      "prm_q": 10.0,
      "prm_fewer_steps": false
    },
    {
      "quantile_pct": 95,
      "naive_q": 10.0,
      "prm_q": 10.0,
      "prm_fewer_steps": false
    }
  ],
  "mann_whitney_u": 22097.0,
  "mann_whitney_p": 0.7480756052803283
}

==> analysis/convergence_illustrative_cases.json <==
[
  {
    "dataset": "exchange",
    "paper_domain": "Exchange",
    "task_id": 25,
    "window": "5/31/2019\u20136/6/2019",
    "naive_steps": 5,
    "prm_steps": 1,
    "gap": 4
  },
  {
    "dataset": "exchange",
    "paper_domain": "Exchange",
    "task_id": 21,
    "window": "8/6/2021\u20138/12/2021",
    "naive_steps": 4,
    "prm_steps": 1,
    "gap": 3
  },
  {
    "dataset": "exchange",
    "paper_domain": "Exchange",
    "task_id": 59,
    "window": "4/8/2021 to 4/14/2021",
    "naive_steps": 10,
    "prm_steps": 1,
    "gap": 9
  },
  {
    "dataset": "bitcoin",
    "paper_domain": "Bitcoin",
    "task_id": "2019-04-26",
    "window": "2019-04-26",
    "naive_steps": 10,
    "prm_steps": 1,
    "gap": 9
  },
  {
    "dataset": "AULF",
    "paper_domain": "Electricity",
    "task_id": 3,
    "window": "2021-02-28\u20132021-03-01",
    "naive_steps": 5,
    "prm_steps": 2,
    "gap": 3
  },
  {
    "dataset": "traffic",
    "paper_domain": "Traffic",
    "task_id": 26,
    "window": "5/7/2016",
    "naive_steps": 4,
    "prm_steps": 1,
    "gap": 3
  }
]

==> analysis/requirements.txt <==
matplotlib>=3.7
numpy>=1.24
scipy>=1.10

